Galaxy emission line classification using 3D line ratio diagrams

Two-dimensional (2D) line ratio diagnostic diagrams have become a key tool in understanding the excitation mechanisms of galaxies. The curves used to separate the different regions - HII-like or else excited by an active galactic nucleus (AGN) - have been refined over time but the core technique has not evolved significantly. However, the classification of galaxies based on their emission line ratios really is a multi-dimensional problem. Here we exploit recent software developments to explore the potential of three-dimensional (3D) line ratio diagnostic diagrams. We introduce a specific set of 3D diagrams, the ZQE diagrams, which separate the oxygen abundance and the ionisation parameter of HII region-like spectra, and which also enable us to probe the excitation mechanism of the gas. By examining these new 3D spaces interactively, we define a new set of 2D diagnostics, the ZE diagnostics, which can provide the metallicity of objects excited by hot young stars, and which cleanly separate HII region-like objects from the different classes of AGNs. We show that these ZE diagnostics are consistent with the key log[NII]/H$\alpha$ vs. log[OIII]/H$\beta$ diagnostic currently used by the community. They also have the advantage of attaching a probability that a given object belongs to one class or to the other. Finally, we discuss briefly why ZQE diagrams can provide a new way to differentiate and study the different classes of AGNs in anticipation of a dedicated follow-up study.

==> 3dviews_movie15.txt <==
VIEW={[NII]/[OII] vs [OIII]/[SII]}
  C2C=0 0 1
  COO=-0.45 -0.6 -1.55 
  ROO=10.0
  ROLL=0
  BGCOLOR=0.85 0.85 0.85
  LIGHTS=CAD
  RENDERMODE=Solid
  PART={PointSet_0}
    RENDERMODE=Vertices
  END
END
VIEW= [NII]/[OII] vs [NII]/Ha
  C2C=0 1 0
  COO=-0.45 -0.6 -1.55
  ROO=10.0
  ROLL=0
  BGCOLOR=0.85 0.85 0.85
  LIGHTS=CAD
  RENDERMODE=Solid
  PART={PointSet_0}
    RENDERMODE=Vertices
  END
END
VIEW= [OIII]/[SII] vs [NII]/Ha
  C2C=1 0 0
  COO=-0.45 -0.6 -1.55
  ROO=10.0
  ROLL=0
  BGCOLOR=0.85 0.85 0.85
  LIGHTS=CAD
  RENDERMODE=Solid
  PART=PointSet_0
    RENDERMODE=Vertices
  END
END
VIEW=No SDSS points
  C2C=0 0 1
  COO=-0.45 -0.6 -1.55
  ROO=10.0
  ROLL=0.0
  BGCOLOR=0.85 0.85 0.85
  LIGHTS=CAD
  RENDERMODE=Solid
  PART=PointSet_0
    RENDERMODE=Vertices
    VISIBLE=false
  END
END
VIEW=SDSS points only
  C2C=0 0 1
  COO=-0.45 -0.6 -1.55
  ROO=10.0
  ROLL=0.0
  BGCOLOR=0.85 0.85 0.85
  LIGHTS=CAD
  PART=PointSet_0
    RENDERMODE=Vertices
  END
  PART=Mesh_0
    VISIBLE=false
  END
  PART=Mesh_1
    VISIBLE=false
  END
  PART=Mesh_2
    VISIBLE=false
  END
  PART=LineSet_0
    VISIBLE=false
  END
  PART=Mesh_3
    VISIBLE=false
  END
  PART=Mesh_4
    VISIBLE=false
  END
  PART=Mesh_5
    VISIBLE=false
  END
  PART=Mesh_6
    VISIBLE=false
  END
  PART=Mesh_7
    VISIBLE=false
  END
  PART=Mesh_8
    VISIBLE=false
  END
  PART=Mesh_9
    VISIBLE=false
  END
  PART=Mesh_10
    VISIBLE=false
  END
  PART=Mesh_11
    VISIBLE=false
  END
  PART=Mesh_12
    VISIBLE=false
  END
  PART=Mesh_13
    VISIBLE=false
  END
  PART=Mesh_14
    VISIBLE=false
  END
  PART=Mesh_15
    VISIBLE=false
  END
  PART=Mesh_16
    VISIBLE=false
  END
  PART=Mesh_17
    VISIBLE=false
  END
  PART=Mesh_18
    VISIBLE=false
  END
  PART=Mesh_19
    VISIBLE=false
  END
  PART=Mesh_20
    VISIBLE=false
  END
END

